IllustrisTNG in the HSC-SSP: image data release and the major role of mini mergers as drivers of asymmetry and star formation

At fixed galaxy stellar mass, there is a clear observational connection between structural asymmetry and offset from the star forming main sequence, $\Delta$SFMS. Herein, we use the TNG50 simulation to investigate the relative roles of major mergers (stellar mass ratios $\mu\geq0.25$), minor ($0.1 \leq \mu < 0.25$), and mini mergers ($0.01 \leq \mu < 0.1$) in driving this connection amongst star forming galaxies (SFGs). We use dust radiative transfer post-processing with SKIRT to make a large, public collection of synthetic Hyper Suprime-Cam Subaru Strategic Program (HSC-SSP) images of simulated TNG galaxies over $0.1\leq z \leq 0.7$ with $\log M_{\star} / \mathrm{M}_{\odot}\geq9$ ($\sim750$k images). Using their instantaneous SFRs, known merger histories/forecasts, and HSC-SSP asymmetries, we show (1) that TNG50 SFGs qualitatively reproduce the observed trend between $\Delta$SFMS and asymmetry and (2) a strikingly similar trend emerges between $\Delta$SFMS and the time-to-coalescence for mini mergers. Controlling for redshift, stellar mass, environment, and gas fraction, we show that individual mini merger events yield small enhancements in SFRs and asymmetries that are sustained on long timescales (at least $\sim3$ Gyr after coalescence, on average) -- in contrast to major/minor merger remnants which peak at much greater amplitudes but are consistent with controls only $\sim1$ Gyr after coalescence. Integrating the boosts in SFRs and asymmetries driven by $\mu\geq0.01$ mergers since $z=0.7$ in TNG50 SFGs, we show that mini mergers are responsible for (i) $55$ per cent of all merger-driven star formation and (ii) $70$ per cent of merger-driven asymmetric structure. Due to their relative frequency and prolonged boost timescales, mini mergers dominate over their minor and major counterparts in driving star formation and asymmetry in SFGs.

==> Comments/CitationRequests.txt <==
Lopsided galaxies in a cosmological context: a new galaxy-halo connection
https://ui.adsabs.harvard.edu/abs/2023MNRAS.523.5853V/abstract

We have some similar results focusing on massive galaxies (arXiv:2005.01738). Using HSC deep images and Illustris simulation, we studied the asymmetry of color map and find most of the SF in massive galaxies is caused by merger. We also show some plots about different kinds of mergers. Maybe you will be interested in it.

Cite Takafumi Tsukui paper on lopsided spiral galaxy at high-z
https://ui.adsabs.harvard.edu/abs/2023arXiv230814798T/exportcitation

Here's the paper I was talking about at lunch regarding gravitational scattering in simulations, and how to determine which simulation results are robust and which aren't. There are various references in there that this paper builds on, but this is a nice overview of our results.
https://ui.adsabs.harvard.edu/abs/2023arXiv230605753L/abstract


Reference galaxy cruise
